Plasma lensing near the eclipses of the Black Widow pulsar B1957+20

Recently, several eclipsing millisecond pulsars have been shown to experience strong and apparent weak lensing from the outflow of their ionized companions. Lensing can be a powerful probe of the ionized plasma, with the strongest lenses potentially resolving emission regions of pulsars. Understanding lensing in the `laboratory-like' conditions of an eclipsing pulsar may be analogously applied to fast radio bursts, many of which reside in dense, magnetized environments. We examined variable dispersion measure (DM), absorption, scattering, and flux density in the original Black Widow pulsar PSR B1957+20 through an eclipse at the Arecibo Observatory at 327 MHz. We discovered clear evidence of the two regimes of lensing, strong and apparent weak. We show that the flux density variations in the apparently weak lensing regime can be modeled directly from variations of DM, using geometric optics. The mean effective velocities in the ingress, $954\pm 99$ km/s, and egress $604\pm 47$ km/s cannot be explained by orbital motions alone, but are consistent with significant outflow velocity of material from the companion. We also show that geometric optics can predict when and where the lensing regime-change between weak and strong occurs, and argue that the apparent weak lensing is due to averaging many images. Our framework can be applied in any source with variable electron columns, measuring their relative velocities and distances. In other eclipsing pulsars, this provides a unique opportunity to measure companion outflow velocity, predict regions of weak and strong lensing, and in principle independently constrain orbital inclinations.

==> figures/system_diagram.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{273.56462362bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33249748)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{system_diagram.pdf}}%
    \put(0.08667914,0.27880161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.62500107}\smash{\begin{tabular}[t]{l}$\alpha=60^\circ$\end{tabular}}}}%
    \put(0.30896118,0.28102732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.62500107}\smash{\begin{tabular}[t]{l}$\alpha=70^\circ$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{system_diagram.pdf}}%
    \put(0.1746347,0.00862097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.62500107}\smash{\begin{tabular}[t]{l}$R_\text{eclipse}\simeq 1.1 R_{\odot}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{system_diagram.pdf}}%
    \put(0.28103227,0.06255588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.62500107}\smash{\begin{tabular}[t]{l}$R_\text{Roche}\simeq 0.3 R_{\odot}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{system_diagram.pdf}}%
  \end{picture}%
\endgroup%

